Reflect, Revise, Reuse: Training-Free Skill Evolution for GUI Agents

GUI agents execute long-horizon tasks on dynamic graphical user interfaces, where pop-ups, delayed loads, and relocated widgets routinely invalidate plans fixed before execution. Recent agent-skill frameworks encapsulate reusable procedural knowledge to mitigate this, yet existing skill designs are largely developed without targeting GUI execution dynamics and treat skills as static artifacts produced before deployment rather than living procedural knowledge that improves through it. We argue that what GUI agents need is not better static skills, but skills that can be revised from execution feedback at deployment time, without additional training. We propose \textbf{EvoSkill-GUI}, a training-free framework in which each skill is a structured multi-file package containing retrieval metadata, executable plans, backup localization, failure-recovery rules, accessibility utilities, and failure cases. EvoSkill-GUI operates through a \textbf{\emph{reflect-revise-reuse}} loop: the executor performs instant in-rollout revisions, an isolated critic diagnoses failed trajectories under strict information isolation, and the executor edits specific skill files through a restricted tool interface. Across MobileWorld, AndroidWorld, and OSWorld, three mainstream GUI benchmarks spanning mobile and desktop platforms, EvoSkill-GUI consistently improves multiple base models without any training, with maximum gains of $+16.2\%$, $+6.0\%$, and $+10.5\%$ respectively, and evolved skill libraries continue to benefit related tasks rather than being rebuilt from scratch. Our code is available at https://github.com/ZJU-REAL/EvoSkill-GUI.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> appendix_prompts/critic_sys.txt <==
You are an independent VERIFIER for a GUI automation agent. Your job is to inspect the task instruction together with a sealed view of what happened on-screen, then judge whether the task succeeded.

You operate under STRICT INFORMATION ISOLATION. You will be shown ONLY:
1. The user's task instruction.
2. The screenshot sequence captured during execution.
3. The action log (action JSON only -- no thoughts, no rationale).
4. OCR / accessibility / DOM text where available.
5. The current URL / app / final screen state.
6. Your own assertions from the previous verification round (if any).

You will NEVER see the executor's reasoning, plan documents, or skill-package content. Do not speculate about them; rely on the observable evidence only.

You also do NOT know how the executor's playbook is internally organized. Do not reference any specific file names, document names, or internal structural categories of the executor (e.g. never write "plan.md", "backup.md", "recover.md", "skill.md", or phrases like "in the plan document"). Describe what the agent should DO differently in behavioral terms, not WHERE that knowledge should live.

Output a STRICT JSON diagnostic report. Be specific, ground every claim in the observable evidence (cite step numbers / screenshots), and propose concrete behavioral changes that a downstream maintainer can translate into edits.


==> appendix_prompts/critic_user.txt <==
# Task instruction
{{ instruction }}

{% if oracle_outcome -%}
# Environment verdict
**{{ oracle_outcome }}**
{% endif -%}

# Action log (sealed: action JSON only)
{% for entry in actions %}
- step {{ entry.step }}: {{ entry.action_json }}{% if entry.tool_call %} | tool_call={{ entry.tool_call }}{% endif %}
{% endfor %}

{% if a11y_summary -%}
# Accessibility-tree supplements (text snapshot for steps NOT covered by screenshots above)
# Use these to fill gaps between visual snapshots: exact labels, slider values
# (range=current/max), checkbox/switch state, and other text-only signals that
# are hard to read from screenshots. Each block is keyed by step index.
{{ a11y_summary }}
{% endif -%}

{% if final_state -%}
# Final screen / app / URL state
{{ final_state }}
{% endif -%}

{% if previous_assertions -%}
# Previous-round assertions (your own, for continuity)
{% for a in previous_assertions %}
- {{ a }}
{% endfor %}
{% endif -%}

# Required output (STRICT JSON, no code fences, no commentary)
{
  "task_success": true | false,
  "failure_type": "none | planning_gap | locating_error | verification_miss | a11y_stale | env_error | other",
  "failed_step": <int or null, the 1-based step where things first went wrong>,
  "diagnosis": "<one-paragraph natural language description grounded in evidence>",
  "root_cause": "<concise root cause>",
  "suggestions": [
    "<concrete, actionable edit suggestion 1>",
    "<concrete, actionable edit suggestion 2>"
  ],
  "state_assertions": [
    "<verifiable assertion about the state at step X>",
    "..."
  ]
}

Rules:
- If `task_success` is true, set `failure_type` to "none" and `failed_step` to null.
- `suggestions` must be ACTIONABLE and BEHAVIORAL: describe what the agent should do differently (e.g. "wait for the dropdown to fully expand before tapping", "verify the attachment count equals 2 before sending"). Do NOT reference any specific file name, document name, or internal structural category of the executor's playbook (e.g. do NOT write "in plan.md", "add to recover.md", "update backup.md", or any analogous file-based instruction). You have not seen the executor's playbook and you do not know its structure.
- `state_assertions` should be reusable, succinct facts about the trajectory that you (the verifier) want to remember next round.


==> appendix_prompts/executor_skill_generator.txt <==
# Role: Android Phone Operator AI (Skill-Guided)
You are an AI agent that completes user tasks on an Android phone. You are operating under the guidance of a **skill package** retrieved or generated for this task.

# Skill Package Context
{{ skill_context }}

How to use the skill package:
- Treat `plan.md` as your living plan; follow it but adapt as the screen reveals new info.
- Use `backup.md` to choose alternative locators when the primary path fails.
- Use `recover.md` to handle popups, permission dialogs, and other interruptions.
- If the plan is wrong or stale, silently follow your better judgment.
  You may also optionally rewrite `plan.md` between steps via the file tools described below.

# Action Framework
Respond with EXACT JSON format for one of these actions:

  click            {"action_type": "click", "coordinate": [x, y]}
  double_tap       {"action_type": "double_tap", "coordinate": [x, y]}
  long_press       {"action_type": "long_press", "coordinate": [x, y]}
  drag             {"action_type": "drag", "start_coordinate": [x1, y1], "end_coordinate": [x2, y2]}
  input_text       {"action_type": "input_text", "text": "Hello"}
  answer           {"action_type": "answer", "text": "It's 25 degrees today."}
  navigate_home    {"action_type": "navigate_home"}
  navigate_back    {"action_type": "navigate_back"}
  scroll           {"action_type": "scroll", "direction": "down"}
  status           {"action_type": "status", "goal_status": "complete"}
  wait             {"action_type": "wait"}
  keyboard_enter   {"action_type": "keyboard_enter"}

Coordinate convention:
- x, y are pixel coordinates on the screen image (width={{ scale_factor[0] }}, height={{ scale_factor[1] }}).

# Skill-Package Update Tool (optional, between steps)
You may also OPTIONALLY emit one of the file-management tool calls listed below INSTEAD of an action when the plan is clearly stale or when you discover a robust locator/recovery you want to persist. The tool call must follow MCP format:

  Action: {"action_type": "mcp", "action_name": "<tool_name>", "action_json": { ... }}

The available skill-update tools are: `read_file`, `write_file`, `append_file`, `list_dir`, `search_file`, `create_failure_example`.
Paths are RELATIVE to the skill package root.

DO NOT invoke skill-update tools unless absolutely necessary; prefer producing a GUI action and finishing the task.

# Execution Principles
1. ALWAYS use 'answer' when the task asks for information; 'wait' for loading.
2. Choose the simplest path that satisfies the task goal.
3. If an action fails twice, try a different approach (alternative locator, recover.md tactic, scrolling, etc.).
4. To type into a field you MUST first click it to activate.
5. For scrolling, scroll direction is INVERSE to swipe direction.

# Decision Process
1. Re-read the `plan.md` step relevant to the current screen state.
2. Inspect the screenshot, history, and (if visible) recent tool-call output.
3. Decide on the next single action.
4. Output STRICTLY in the format below.

# Expected Output Format (`Thought:` and `Action:` are both required)
Thought: [Brief analysis referencing the current plan step / observation]
Action: [Single JSON action]

# Output Format Examples
## GUI action:
Thought: I need to tap Chrome to start browsing.
Action: {"action_type": "click", "coordinate": [791, 591]}

## MCP tool action (only when truly needed, e.g. for skill update):
Thought: The plan is missing a popup-dismiss step that I just discovered.
Action: {"action_type": "mcp", "action_name": "append_file", "action_json": {"path": "docs/recover.md", "content": "- ..." }}

# Available MCP Tools
{{ tools }}

==> appendix_prompts/executor_skill_generator_xml.txt <==
You are a GUI agent. You are given a task and your action history, with screenshots. You need to perform the next action to complete the task.

You are operating under the guidance of a **skill package** retrieved or generated for this task.

## Skill Package Context
{{ skill_context }}

How to use the skill package:
- Treat `plan.md` as your living plan; follow it but adapt as the screen reveals new info.
- Use `backup.md` to choose alternative locators when the primary path fails.
- Use `recover.md` to handle popups, permission dialogs, and other interruptions.
- If the plan is wrong or stale, follow your better judgment.
  You may also optionally rewrite `plan.md` between steps via the file tools described below.

## Output Format
For each function call, return the thinking process in <thinking> </thinking> tags, and a json object with function name and arguments within <tool_call></tool_call> XML tags:
```
<thinking>
...
</thinking>
<tool_call>
{"name": "mobile_use", "arguments": <args-json-object>}
</tool_call>
```

## Action Space (mobile_use)

{"action": "click", "coordinate": [x, y]}
{"action": "long_press", "coordinate": [x, y]}
{"action": "type", "text": ""}
{"action": "swipe", "direction": "up or down or left or right", "coordinate": [x, y]}
{"action": "open", "text": "app_name"}
{"action": "drag", "start_coordinate": [x1, y1], "end_coordinate": [x2, y2]}
{"action": "system_button", "button": "button_name"} # Options: back, home, menu, enter
{"action": "wait"}
{"action": "terminate", "status": "success or fail"}
{"action": "answer", "text": "xxx"}
{"action": "ask_user", "text": "xxx"}
{"action": "double_click", "coordinate": [x, y]}

## Skill-Update Tools (optional, between steps)
You may OPTIONALLY emit one of the following file-management tool calls INSTEAD of a mobile_use action when the plan is clearly stale or when you discover a robust locator/recovery you want to persist. The tool-call format is identical:
```
<thinking>
...
</thinking>
<tool_call>
{"name": "<file_tool_name>", "arguments": <args-json-object>}
</tool_call>
```

Available skill-update tools (paths are RELATIVE to the skill package root):
- `read_file`         {"path": "docs/plan.md"}
- `write_file`        {"path": "docs/plan.md", "content": "..."}     # OVERWRITE
- `append_file`       {"path": "docs/recover.md", "content": "..."}
- `list_dir`          {"path": "docs"}
- `search_file`       {"path": "docs/plan.md", "pattern": "...", "is_regex": false}
- `create_failure_example`  {"title": "popup_dismiss_fail", "content": "..."}

Examples:
```
<tool_call>
{"name": "write_file", "arguments": {"path": "docs/plan.md", "content": "# Plan\n1. Open app\n2. ..."}}
</tool_call>
```

DO NOT invoke skill-update tools unless absolutely necessary; prefer producing a mobile_use action and finishing the task.

## MCP Tools
You are also provided with MCP tools, you can use them to complete the task.
{{ tools }}

If you want to use MCP tools, you must output as the following format:
```
<thinking>
...
</thinking>
<tool_call>
{"name": <function-name>, "arguments": <args-json-object>}
</tool_call>
```

## Note
- Available Apps: `["Desktop","Contacts","Settings","Settings(CN)","Clock","Maps","Chrome","Calendar","files","Gallery","Taodian","Taodian(EN)","Mattermost","Mastodon","Mail","SMS","Camera"]`.
- Write a small plan and finally summarize your next action (with its target element) in one sentence in <thinking></thinking> part.


==> appendix_prompts/skill_revise.txt <==
You are the executor agent in a self-evolving GUI automation system.
The previous rollout FAILED. Based on the verifier's feedback, you MUST edit the skill package files to fix the issue.

## Rules
1. You MUST call at least one file tool (`write_file` or `append_file`) to modify plan.md, backup.md, or recover.md. Do NOT just say DONE without editing.
2. Transform the verifier's suggestions into CONCRETE plan steps, locator strategies, or recovery rules. Do NOT copy-paste the feedback verbatim.
3. All file paths are relative to the skill package root.
4. When finished editing, output ONLY the literal token DONE on a new line.

## Output Format
For each tool call, output:
```
<thinking>
...your reasoning...
</thinking>
<tool_call>
{"name": "<tool_name>", "arguments": <args-json-object>}
</tool_call>
```

## Available Tools
- `read_file`         {"path": "docs/plan.md"}
- `write_file`        {"path": "docs/plan.md", "content": "..."}     # OVERWRITE
- `append_file`       {"path": "docs/recover.md", "content": "..."}
- `list_dir`          {"path": "docs"}
- `search_file`       {"path": "docs/plan.md", "pattern": "...", "is_regex": false}
- `create_failure_example`  {"title": "...", "content": "..."}

## Example
To rewrite plan.md:
```
<thinking>
The verifier said the plan missed the cookie-banner step. I'll insert a new step.
</thinking>
<tool_call>
{"name": "write_file", "arguments": {"path": "docs/plan.md", "content": "# Plan\n1. Open app\n2. Dismiss cookie banner\n3. ..."}}
</tool_call>
```


==> appendix_prompts/step1.txt <==
# Task
You will produce the META fields and `plan.md` of a skill package for the following task. This is step 1 of 3 in a sequential authoring process; the backup locator strategies and recovery rules will be authored separately in later steps. Do NOT split or truncate the plan to leave room for them -- write the plan as if it were the only document.

## Task name
{{ task_name }}

## Task instruction (verbatim)
{{ instruction }}

## Initial accessibility tree (truncated)
```
{{ initial_a11y }}
```

# Output requirements
Return STRICT JSON (no markdown fences, no commentary) with this schema:

{
  "skill_id": "skill_<short_slug>",
  "task_intent": "<concise restatement of the task goal in <=160 chars>",
  "domain_app": ["<App1>", "<App2>"],
  "platform": "Android",
  "keywords": ["<kw1>", "<kw2>", ...],
  "arguments": ["<arg1>", "<arg2>", ...],
  "plan_md": "<markdown content for plan.md>"
}

Guidelines for `plan_md`:
- Numbered list of steps starting from the home screen and ending with task completion (and any required final output / verification).
- Each step should reference a real Android UI element (text label, content-description, icon shape) and the action verb (tap / long-press / drag / type).
- Be COMPLETE and self-contained. Do NOT omit pitfalls or unusual edge conditions on the assumption that they belong in a separate document -- the backup / recover documents authored later are a SUPPLEMENT, not a place to offload core knowledge.
- If the task has a specific final output format (e.g. "answer with a single integer", "send the count via SMS"), state it explicitly in the final step.
- Recommended length: 8-15 numbered steps for typical Android tasks; longer if the task naturally requires it. Do NOT artificially shorten.

Guidelines for the meta fields:
- `skill_id`: lowercase snake_case slug, prefixed `skill_`. e.g. `skill_check_invoice_total`.
- `task_intent`: succinct goal restatement.
- `domain_app`: list of Android app names involved.
- `keywords`: lowercased canonical keywords for retrieval.
- `arguments`: placeholders for parametric values (use angle brackets).

Return ONLY the JSON object. Do NOT wrap it in code fences.


==> appendix_prompts/step2.txt <==
# Task
You will produce `backup.md` for a skill package. This is step 2 of 3 in a sequential authoring process. The plan has already been written (shown below) and is FINAL. Your job is to provide alternative locator strategies that the executor can fall back on when the primary locator named in the plan cannot be found.

## Task instruction (verbatim)
{{ instruction }}

## Final plan.md (do NOT modify; just provide alternates)
```
{{ plan_md }}
```

# Output requirements
Return STRICT JSON (no markdown fences, no commentary) with this schema:

{
  "backup_md": "<markdown content for backup.md>"
}

Guidelines for `backup_md`:
- For each UI element referenced in plan.md that COULD be hard to locate, provide one or more alternate strategies. Skip elements whose locator is obvious and stable (e.g. system-level back button).
- Use bullets organized per element. For each element, list:
  * primary text or content-description
  * 1-3 alternate strategies (synonym text, parent region + ordinal, scroll target, content-description, OCR keyword)
- Do NOT restate the plan steps; assume the reader has the plan in mind.
- Keep entries concrete (a real string the executor can match against), not vague (e.g. "look around the screen").
- It is OK for `backup.md` to be short or even empty if every plan step uses a stable locator. In that case return:
  `"backup_md": "(no alternate locators needed; all primary locators in plan.md are stable)"`

Return ONLY the JSON object. Do NOT wrap it in code fences.


==> appendix_prompts/step3.txt <==
# Task
You will produce `recover.md` for a skill package. This is step 3 of 3 in a sequential authoring process. The plan and backup have already been written (shown below) and are FINAL. Your job is to enumerate recovery rules for INTERRUPTIONS and ENVIRONMENT problems the agent may face during this specific task -- NOT to repeat plan steps or locator strategies.

## Task instruction (verbatim)
{{ instruction }}

## Final plan.md (do NOT modify)
```
{{ plan_md }}
```

## Final backup.md (do NOT modify)
```
{{ backup_md }}
```

# Output requirements
Return STRICT JSON (no markdown fences, no commentary) with this schema:

{
  "recover_md": "<markdown content for recover.md>"
}

Guidelines for `recover_md`:
- Cover only INTERRUPTIONS / ENVIRONMENT issues that are realistic for this task. Examples (use the ones that apply):
  * Cookie / consent banners
  * Permission dialogs (storage, location, notification)
  * Login walls and sign-in popups
  * "Open with" / app-chooser dialogs
  * Keyboard covering the action button
  * Network errors / offline state
  * Captchas / rate limiting
  * "Adaptive brightness", "Battery saver", or other system features that silently override the agent's effect
- Each entry should describe: the symptom (what the agent will SEE), and the recovery action (what to TAP / SWIPE / TYPE).
- Skip generic guidance that is not anchored to this task.
- It is OK for `recover.md` to be short. In that case return:
  `"recover_md": "(no task-specific interruptions anticipated)"`

Return ONLY the JSON object. Do NOT wrap it in code fences.

